A deep radius valley revealed by Kepler short cadence observations

The characteristics of the radius valley, i.e., an observed lack of planets between 1.5-2 Earth radii at periods shorter than about 100 days, provide insights into the formation and evolution of close-in planets. We present a novel view of the radius valley by refitting the transits of 431 planets using Kepler 1-minute short cadence observations, the vast majority of which have not been previously analysed in this way. In some cases, the updated planetary parameters differ significantly from previous studies, resulting in a deeper radius valley than previously observed. This suggests that planets are likely to have a more homogeneous core composition at formation. Furthermore, using support-vector machines, we find that the radius valley location strongly depends on orbital period and stellar mass and weakly depends on stellar age, with $\partial \log {\left(R_{p, \text{valley}} \right)}/ \partial \log{P} = -0.096_{-0.027}^{+0.023}$, $\partial \log {\left(R_{p, \text{valley}} \right)}/ \partial \log{M_{\star}} = 0.231_{-0.064}^{+0.053}$, and $\partial \log {\left(R_{p, \text{valley}} \right)}/ \partial \log{\left( \text{age} \right)} = 0.033_{-0.025}^{+0.017}$. These findings favour thermally-driven mass loss models such as photoevaporation and core-powered mass loss, with a slight preference for the latter scenario. Finally, this work highlights the value of transit observations with short photometric cadence to precisely determine planet radii, and we provide an updated list of precisely and homogeneously determined parameters for the planets in our sample.

==> readme.txt <==
Filename        Explanation
###############################
main.tex        Manuscript main source file
paper.bib        Source file containing references
mnras.bst        MNRAS Template file
mnras.cls        MNRAS Template file

All figures used in the manuscript are located in the folder Figures_v6.
